Composite Entanglement Topology and Extensional Rheology of Symmetric Ring-Linear Polymer Blends

Extensive molecular simulations are applied to characterize the equilibrium dynamics, entanglement topology, and nonlinear extensional rheology of symmetric ring-linear polymer blends with systematically varied ring fraction $\phi_R$. Chains with degree of entanglement $Z\approx14$ mixed to produce 10 well-entangled systems with $\phi_R$ varying from neat linear to neat ring melts. Primitive path analysis are used to visualize and quantify the structure of the composite ring-linear entanglement network. We directly measure the quantity of ring-linear threading and linear-linear entanglement as a function of $\phi_R$, and identify with simple arguments a ring fraction $\phi_R\approx0.4$ where the topological constraints of the entanglement network are maximized. These topological analyses are used to rationalize the $\phi_R$-dependence of ring and linear chain dynamics, conformations, and blend viscosity. Complimentary simulations of startup uniaxial elongation flows demonstrate the extensional stress overshoot observed in recent filament stretching experiments, and characterize how it depends on the blend composition and entanglement topology. The overshoot is driven by an overstretching and recoil of ring polymer conformations that is caused by the convective unthreading of rings from linear chains. This produces significant changes in the entanglement structure of blends that we directly visualize and quantify with primitive path analyses during flow.

==> readme.txt <==
AIP Conference Proceedings
------------------------------------------

The following files are available in aip-cp archive:

aip-cp.cls		- This is the LaTeX2e class file for AIP Conference Proceedings template
guide.pdf	        - This is PDF of Author Guide
guide.tex	        - This is TeX of Author Guide
sample.pdf	    	- This is PDF file of sample LaTeX document
sample.tex		- This is file of sample LaTeX document
art/fig_1.eps & pdf	- Graphic files
art/fig_2.eps & pdf	- Graphic files

Happy TeXing!!!
Aptara

